Typing supernova remnant G352.7$-$0.1 using XMM-Newton X-ray observations

G352.7$-$0.1 is a mixed-morphology (MM) supernova remnant (SNR) with multiple radio arcs and has a disputed supernova origin. We conducted a spatially resolved spectroscopic study of the remnant with XMM-Newton X-ray data to investigate its explosion mechanism and explain its morphology. The global X-ray spectra of the SNR can be adequately reproduced using a metal-rich thermal plasma model with a temperature of $\sim 2$ keV and ionization timescale of $\sim 3\times 10^{10}~{\rm cm^{-3}~s}$. Through a comparison with various supernova nucleosynthesis models, we found that observed metal properties from Mg to Fe can be better described using core-collapse supernova models, while thermonuclear models fail to explain the observed high Mg/Si ratio. The best-fit supernova model suggests a $\sim 13$ $M_\odot$ progenitor star, consistent with previous estimates using the wind bubble size. We also discussed the possible mechanisms that may lead to SNR G352.7$-$0.1 being an MMSNR. By dividing the SNR into several regions, we found that the temperature and abundance do not significantly vary with regions, except for a decreased temperature and abundance in a region interacting with molecular clouds. The brightest X-ray emission of the SNR spatially matches with the inner radio structure, suggesting that the centrally filled X-ray morphology results from a projection effect.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
